Multiplying Matrices Without Multiplying

Multiplying matrices is among the most fundamental and compute-intensive operations in machine learning. Consequently, there has been significant work on efficiently approximating matrix multiplies. We introduce a learning-based algorithm for this task that greatly outperforms existing methods. Experiments using hundreds of matrices from diverse domains show that it often runs $100\times$ faster than exact matrix products and $10\times$ faster than current approximate methods. In the common case that one matrix is known ahead of time, our method also has the interesting property that it requires zero multiply-adds. These results suggest that a mixture of hashing, averaging, and byte shuffling$-$the core operations of our method$-$could be a more promising building block for machine learning than the sparsified, factorized, and/or scalar quantized matrix products that have recently been the focus of substantial research and hardware investment.

==> outline.txt <==


abstract
    -multiplying matrices is important
    -it's often the computational bottleneck
        -speed, latency, energy consumption
    -consequently, there's been a bunch of work on approximate matrix multiplication (AMM)
    -existing work either replaces large matmuls with smaller ones or reduces bitwidth of numbers
    -we introduce an AMM method that, in the realistic scenario of one matrix being known ahead of time, eliminates the multiplications entirely.
    -Results across a wide range of tasks and datasets show that our method consistently achieves a better speed vs error tradeoff than other methods

intro
    -

related work
    -binary neural nets
    -quantized neural nets in general
    -using structured matrices in deep nets
    -existing AMM work
        -matrix sketching
        -joint matrix sketching
    -that one paper (or two?) that do LSH for k-means

background (also VQ related work)
    -pq, opq, aq, etc

method
    -what if instead of brute force comparison to find closest centroid, we had a fast function---with no multiplications---that would tell us nearest centroid?
    -then we encode stuff crazy fast with no multiplies
    -here's the function family we consider
    -here's our function when there's no training data
    -here's how we learn the function where there is training data

theory
    -submodularity, so competitiveness guarantee
    -minimax kmeans generalization (basically just restating bachem2017)
    -ideally some absolute quality guarantee as a function of # of codebooks
        -maybe assumptions + generalized mcdiarmid / azuma

results
    -softmax
        -matrices: rn56 softmax weights, cifar100
        -metrics: classification acc vs time
    -image filtering
        -matrices: imagenet-10-of-each, vertical edge detector
        -metrics: normalized frob norm vs time, picture of scipy.face()
        -stuff to vary: kernel size
    -ts forecasting
        -matrices: ampd-power, n-tap AR model
        -metrics: normalized MSE vs time, maybe zstd compression vs time
        -stuff to vary: window size
    -maybe MIPS to show failure case?
    -maybe rn50 ImageNet softmax to show failure case

    -probably something validating the conditions that our mcdiarmid thing relies on

conclusion
    -


